On the heat redistribution of the hot transiting exoplanet WASP-18b

The energy deposition and redistribution in hot Jupiter atmospheres is not well understood currently, but is a major factor for their evolution and survival. We present a time dependent radiative transfer model for the atmosphere of WASP-18b which is a massive (10 MJup) hot Jupiter (Teq ~ 2400 K) exoplanet orbiting an F6V star with an orbital period of only 0.94 days. Our model includes a simplified parametrisation of the day-to-night energy redistribution by a modulation of the stellar heating mimicking a solid body rotation of the atmosphere. We present the cases with either no rotation at all with respect to the synchronously rotating reference frame or a fast differential rotation. The results of the model are compared to previous observations of secondary eclipses of Nymeyer et al. (2011) with the Spitzer Space Telescope. Their observed planetary flux suggests that the efficiency of heat distribution from the day-side to the night-side of the planet is extremely inefficient. Our results are consistent with the fact that such large day-side fluxes can be obtained only if there is no rotation of the atmosphere. Additionally, we infer light curves of the planet for a full orbit in the two Warm Spitzer bandpassses for the two cases of rotation and discuss the observational differences.

==> W18_Figures/bordeaux_abstract.txt <==
Les planetes extrasolaires orbitant proche de leur etoile (moins de 0.1 UA) sont soumises a un tres fort rayonnement stellaire.
Si elles sont en rotation synchrone -- comme --
la difference de temperature entre le cote jour constamment expose et le cote nuit devrait engendrer une dynamique atmospherique intense.
Pour de plus grandes separations orbitales, la rotation differencielle ainsi que l'eventuelle excentricite genere un flux stellaire incident variant avec le temps pour chaque parcel de l'atmosphere planetaire.

Dans ce contexte, il  

Close-in exoplanets experience very strong stellar irradiation. 
These planets indeed orbit at semi-major axis shorter than 0.1 Astronomical Units. 
If they are in synchronous rotation -- as they are expected since the strong tidal forces from the star quickly synchronize the planet --
the difference of temperature between the constantly exposed day side and the night side should lead to intense atmospheric dynamics.
For larger semi-major axis, the differential rotation as well as the eventual eccentricity generate a time-varying incoming flux from the 
star for each atmospheric parcel.

In that framework, it is not strange that static models have difficulties to reproduce or explain some observational constraints.
A time-dependent radiative transfer model is essential in order to understand the extrasolar planets atmospheric structure.
Moreover, coupled radiative transfer method and hydrodynamical code are required to fully understand
and analyze these exoplanets under strong stellar irradiation.

I will discuss the problems of time-dependency in exoplanets atmosphere and present a model where some of the issues are taken into account.

